Characterization of hot populations of Melotte 66 open cluster using Swift/UVOT

Ultraviolet (UV) wavelength observations have made a significant contribution to our understanding of hot stellar populations of star clusters. Multi-wavelength spectral energy distributions (SEDs) of stars, including ultraviolet observations, have proven to be an excellent tool for discovering unresolved hot companions in exotic stars such as blue straggler stars (BSS), thereby providing helpful clues to constrain their formation mechanisms. Melotte 66 is a 3.4 Gyr old open cluster located at a distance of 4810 pc. We identify the cluster members by applying the ML-MOC algorithm on Gaia EDR3 data. Based on our membership identification, we find 1162 members, including 14 BSS candidates, 2 yellow straggler candidates (YSS), and one subdwarf B candidate (sdB). We generated SEDs for 11 BSS candidates and the sdB candidate using Swift/UVOT data combined with other archival data in the optical and IR wavelengths. We discover a hot companion of one BSS candidate, BSS3, with temperature of 38000$_{-6000}^{+7000}$ K, luminosity of 2.99$_{-1.86}^{+5.47}$ L$_\odot$, and radius of 0.04$_{-0.005}^{+0.008}$ R$_\odot$. This hot companion is a likely low-mass WD with an estimated mass of 0.24 $\text{-}$ 0.44 M$_\odot$. We report one BSS candidate, BSS6, as an Algol-type eclipsing binary with a period of 0.8006 days, based on the Gaia DR3 variability classification. We suggest that BSS3 is formed via either the Case A or Case B mass-transfer channel, whereas BSS6 is formed via the Case A mass transfer.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
